Palette: Image-to-Image Diffusion Models

This paper develops a unified framework for image-to-image translation based on conditional diffusion models and evaluates this framework on four challenging image-to-image translation tasks, namely colorization, inpainting, uncropping, and JPEG restoration. Our simple implementation of image-to-image diffusion models outperforms strong GAN and regression baselines on all tasks, without task-specific hyper-parameter tuning, architecture customization, or any auxiliary loss or sophisticated new techniques needed. We uncover the impact of an L2 vs. L1 loss in the denoising diffusion objective on sample diversity, and demonstrate the importance of self-attention in the neural architecture through empirical studies. Importantly, we advocate a unified evaluation protocol based on ImageNet, with human evaluation and sample quality scores (FID, Inception Score, Classification Accuracy of a pre-trained ResNet-50, and Perceptual Distance against original images). We expect this standardized evaluation protocol to play a role in advancing image-to-image translation research. Finally, we show that a generalist, multi-task diffusion model performs as well or better than task-specific specialist counterparts. Check out https://diffusion-palette.github.io for an overview of the results.

==> siggraph/000readme.txt <==
These LaTeX source files, when compiled, will produce a fully-anonymized sample article
suitable for submission to the SIGGRAPH and SIGGRAPH Asia conferences. 

Articles to be submitted to the "Journal Papers" track - for publication in the ACM Transactions
On Graphics journal - must be prepared with the "sample-acmtog-SIGGRAPH-submission.tex" file as the
primary LaTeX file.

Articles to be submitted to the "Conference Papers" track - for publication in the SIGGRAPH Conference Proceedings - must be prepared with the "sample-sigconf-SIGGRAPH-submission.tex" file as the primary LaTeX file.

The differences between the two are as follows:

 - the Conference Papers track has a page limit, and the Journal Papers track does not.
 - the Conference Papers track uses the "sigconf" article style, and the Journal Papers
   Track uses the "acmtog" article style.
 - the two tracks have different rights metadata commands.

It is your responsibility to ensure that you are using v1.80 or higher of the "acmart"
class. 

The ACM article class files are available to download from: 
https://www.acm.org/publications/proceedings-template.

The User Guide, which goes into great detail on how to use the "acmart" class, including
a list of the LaTeX packages which need to be installed in order for you to be successful
in using it, is available to download from:
https://www.acm.org/binaries/content/assets/publications/consolidated-tex-template/acmart.pdf

Your formatted article must display the submission ID on the first page, and on each
of the even-numbered pages in the page header, as shown in the sample PDF.
